Constraining the entropy of formation from young transiting planets

Recently K2 and TESS have discovered transiting planets with radii between $\sim$ 5-10 R$_\oplus$ around stars with ages $<100$ Myr. These young planets are likely to be the progenitors of the ubiquitous super-earths/sub-neptunes, that are well studied around stars with ages $\gtrsim 1$ Gyr. The formation and early evolution of super-earths/sub-neptunes are poorly understood. Various planetary origin scenarios predict a wide range of possible formation entropies. We show how the formation entropies of young ($\sim$20-60 Myr), highly irradiated planets can be constrained if their mass, radius and age are measured. This method works by determining how low-mass a H/He envelope a planet can retain against mass-loss. This lower bound on the H/He envelope mass can then be converted into an upper bound on the entropy. If planet mass measurements with errors $\lesssim 20$\% can be achieved for the discovered young planets around DS Tuc A and V1298 Tau, then insights into their origins can be obtained. For these planets, higher measured planet masses would be consistent with standard core-accretion theory. In contrast, lower planet masses ($\lesssim 6-7$ M$_\oplus$) would require a "boil-off" phase during protoplanetary disc dispersal to explain.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> ref.txt <==
I thank the referee for their detailed and positive report. I have Incorporated the referee's suggestions. Changes to the manuscript (other than minor typographic changes) have been made in blue colour and I respond to the referee's comments below.


1. Page 1, last line: “Thus, most exoplanet host-stars are significantly older than the planetary formation (<~ 10 Myr), and evolutionary timescales ( 0.1-1 Gyr).”
At this point of the paper, it is not clear why evolutionary timescales are 1 Gyr or shorter. Planets keep evolving for many Gyrs. I suggest leaving only the first part of the sentence (older than the planetary formation timescales).

- Done

2. Page 2, left column, line 18: “eventually at around core masses of 0.5 M_Earth the bound H/He envelope has a sufficiently high heat capacity that its cooling time becomes comparable to the disc’s lifetime”
First of all, the cooling time is a function of both the heat capacity and of the optical depth - both increase as the atmosphere grows, not only the heat capacity.
Second, it’s not clear what do you mean by “bound envelope” - assuming what density profile? Is it adiabatic, or do you refer to envelopes that have already cooled for t=t_disk? In any case, this sentence is not clear at all.

- Clarified

3. Same place, line 28: “Eventually, the gas densities become so-low that convection is no-longer efficient and a radiative zone forms”.
I don’t think that we’re in the regime where densities are so low that convection is inefficient. Rather, it’s a question of gradients - is the radiative gradient steeper or not than a convective/adiabatic one (the Schwarzschild criterion). The simplest way to understand the radiative zone in our context is that a convective profile starting from inside would predict temperatures below the equilibrium temperature for low enough densities. This is of course unphysical, so the solution instead is radiative.

- Clarified

4. Same place, line 47: another proposed solution to the over-predicted atmosphere mass was given by Ginzburg & Sari 2017 - tidal heating.

- Done, thanks I'd missed this paper in the past!

5. Same place, line 50: “rapid mass-loss, most notably during protoplanetary disc dispersal, decreasing the entropy of the interior”.
It’s not clear why mass loss decreases the entropy. In fact, decreasing the mass for the same radius decreases the density, and therefore increases the entropy. If I understand correctly, the entropy decreases because the “boil-off” mechanism also drastically decreases the atmosphere’s radius, right? In any case, a brief explanation in the text could help.

- Yes you're correct. Clarified. 

6. Page 2, right column, line 11: “by the time they reach a Gyr old they gone through many cooling times”.
I would change to “many *initial* cooling times”, since at an age of Gyr, the instantaneous cooling time and the age are probably the same.

- Done

7. Fig. 1, bottom panel: Plotting the envelope and not the total mass is more interesting IMO (but I leave it to the author to decide). In any case, the y-axis label should explicitly say: “total mass” or “envelope mass”.

- I was on the fence about this one. Since the paper focuses on observed one can use observed quantities I felt it was better to show how such observed quanta ties evolve. But you're correct, I've changed the y-axis to planet mass to be consistent with the language used in the paper.  

8. Just above Section 2.1: When discussing the degeneracy in determining a planet’s envelope mass, it could be nice to mention Pu & Valencia 2017 and Millholland et al. 2020, who discuss degeneracy due to heating.

- Done

9. Section 2.1: A very similar analysis and equations were derived by Piso & Youdin (2014), Lee & Chiang (2015), Ginzburg et al. (2016). All should be cited here.

- Done

10. Section 2.1: The results of this section, and specifically the claim that “I_2 and I_2/I_1 tend to constants” are rather sensitive to the adiabatic index gamma. The author assumes that both the envelope’s mass and its energy are dominated by its outer layers (R_rcb) rather than by its interior (R_c). This is true only for gamma > 3/2. While this is OK for the author’s choice of gamma = 5/3, this choice should be motivated and the applicability of the results only to gamma > 3/2 should be explicitly mentioned. This is especially acute given the results of Lee, Chiang & Ormel 2014 (fig. 3) who find a much lower gamma due to hydrogen dissociation.

- Noted in the manuscript. 

11. Above eq. 8: setting M_dot propto R_p^3/M_p as found in the case of energy -limited photoevaporation”.
I would add a very brief intermediate step in this inline equation (or some other brief explanation) for readers who are less familiar with the subject, something like: M_dot ~  L(R_p/a)^2 / (GM_p/R_p)

- Good suggestion, included. 

12. Fig. 2: It was not clear to me how the “no solution” region was calculated and what it means. Some text in the paper could help.

- Added to the caption.

13. Figs 2 + 3: If I understand correctly, these are more sophisticated versions of eq. 8 and 9, respectively. If that’s true, it could be nice to mention this in the captions for more intuition.

- Done

14. Fig. 3: a few additional lines of other constant t_KH (values other than 382 Myr) in the plot would be helpful to see the sensitivity of the results. For example, is the dotted line actually a constant t_KH = 50 Myr line?

- Yes the dotted line is 50~Myr added to the caption.

15. Page 6, left column, line 30: “This is because not all planetary structures that are consistent with a planet’s current state are consistent with its evolutionary history.”
I didn’t understand this sentence and its context.

- Clarified

16. Section 3: at first I thought that this section exactly corresponds to the previous one except for using numerical simulations. However, there’s another difference that should be stated explicitly for clarity - in Section 2, the current t_KH was compared to the current T_age, whereas in Section 3 the initial t_KH is compared to the disk’s lifetime ~ 10 Myr. Also, the initial t_KH should be defined explicitly as that at 10 Myr (if I understand correctly).

- Yes this is correct, I have added extra clarification to make this explicit. 

17. First paragraph of the discussion: typo? resist instead of resit

- Yes, thanks! corrected.

18. Paragraph just above Section 5.1: I think it would be fair to add a footnote mentioning that Gupta & Schlichting 2019, 2020 also reproduce location and slope of the valley with a different model.

- Done

19. Page 10, left column, line 28: typo - add space between “andFung et al. (2015)”

-Fixed

20.  Same place, line 50: Please replace Ginzburg et al. (2018) with Ginzburg et al. (2016) - it is much more relevant in this context (early “boil off”). Owen & Wu (2016) should still appear first though.

-Fixed

==> ref2.txt <==
I thank the referee for their positive comments again. I have clarified the additional points below. 

1. Comment #10 in the previous report wasn't fully addressed. While the authors have noted that the scalings are only valid for gamma > 3/2, they haven't explained their choice of gamma=5/3. As I mentioned in the previous report, other papers found gamma < 3/2. At the minimum, a comment explaining that H2 dissociation changes the scalings (and introduces a dependence on R_c - which would invalidate footnote #4) should be added. Alternatively, the authors could explain why 5/3 is more appropriate (is it?). This is not just a minor detail, gamma changes the behaviour qualitatively.   

- As the referee notes H2 dissociation can produce gamma values < 4/3. Detailed inspections of our mesa models indicates that all limits of the dimensional integrals exist in real models. In fact, unsurprisingly no single value of gamma is justifiable for either individual models or a population as a whole. Given this I have left section 2 with the choice of gamma = 5/3. I have now added a new paragraph to the end of section 2.1 addressing this issue and have calculated the change in this ratio for our typical planet. Even for the extreme case of gamma = 1.25 (the lowest gamma seen at any point in any of my mesa models scanning the parameter space) I find this integral ratio varies by 15% for the current expectation of spread in core composition. I will also note that if the real choice of the opacities the effect is even smaller. These new paragraph does now demonstrate that for puffy planets the effect of core composition on the determination of the cooling timescale is minimal. As I'll make the mesa package public with this publication hopefully this will encourage users of this method to use the numerical solutions.  



2. Fig. 3 caption. Given the errorbars, could the current t_KH be really constrained to gtrsim 380 Myr? I'm guessing that the top curve that is consistent with the errorbars is closer to 150 Myr, no?

Given the errorbars are essentially chosen to be representative round numbers rather, I've changed the text to be qualitative here and just changed to consistent with tkh > age. 
